An implicit algorithm for simulating the dynamics of small dust grains with smoothed particle hydrodynamics

We present an implicit method for solving the diffusion equation for the evolution of the dust fraction in the terminal velocity approximation using dust-as-mixture smoothed particle hydrodynamics (SPH). The numerical scheme involves casting the dust diffusion equation into implicit form, rearranging into its resolvent cubic equation and solving analytically. This method is relevant for small grains that are tightly coupled to the gas, such as sub-micron dust grains in the interstellar medium or millimetre-sized dust grains in protoplanetary discs. The method avoids problems with the variable used to evolve the dust fraction becoming negative when evolved explicitly and is fast and accurate, avoiding the need for dust stopping time limiters and significantly reducing computational expense. Whilst this method is an improvement over using the explicit terminal velocity approximation method, as with any dust-as-mixture method it still fails to give accurate solutions in the limit of large (weakly coupled) grains.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
